Cell-free Massive MIMO with Sequential Fronthaul Architecture and Limited Memory Access Points

Cell-free massive multiple-input multiple-output (CFmMIMO) is a paradigm that can improve users' spectral efficiency (SE) far beyond traditional cellular networks. Increased spatial diversity in CFmMIMO is achieved by spreading the antennas into small access points (APs), which cooperate to serve the users. Sequential fronthaul topologies in CFmMIMO, such as the daisy chain and multi-branch tree topology, have gained considerable attention recently. In such a processing architecture, each AP must store its received signal vector in the memory until it receives the relevant information from the previous AP in the sequence to refine the estimate of the users' signal vector in the uplink. In this paper, we adopt vector-wise and element-wise compression on the raw or pre-processed received signal vectors to store them in the memory. We investigate the impact of the limited memory capacity in the APs on the optimal number of APs. We show that with no memory constraint, having single-antenna APs is optimal, especially as the number of users grows. However, a limited memory at the APs restricts the depth of the sequential processing pipeline. Furthermore, we investigate the relation between the memory capacity at the APs and the rate of the fronthaul link.

==> Data_for_figures/MI.csv <==
A,B,C
9.96722625883599,9.96578428466209,0.001
8.96866679319521,8.96578428466209,0.002
8.38514338989102,8.38082178394093,0.003
7.97154355395077,7.96578428466209,0.004
7.65105169117893,7.64385618977472,0.005
7.38945208908437,7.38082178394093,0.006
7.16849304594918,7.15842936260448,0.007
6.97727992349992,6.96578428466209,0.008
6.80878545766404,6.79585928321977,0.009
6.65821148275179,6.64385618977472,0.01
6.52213566326572,6.50635266602479,0.011
6.39803107397315,6.38082178394093,0.012
6.28397874066005,6.26534456652099,0.013
6.17848701494574,6.15842936260448,0.014
6.08037341646402,6.05889368905357,0.015
5.98868468677217,5.96578428466209,0.016
5.90264112260716,5.87832144341175,0.017
5.82159684463338,5.79585928321977,0.018
5.74501082272223,5.7178567712185,0.019
5.6724253419715,5.64385618977472,0.02
5.60344972809904,5.57346686188333,0.021
5.53774786230032,5.50635266602479,0.022
5.47502847368832,5.44222232860507,0.023
5.41503749927884,5.38082178394093,0.024
5.35755200461808,5.32192809488736,0.025
5.30237529746596,5.26534456652099,0.026
5.24933296415473,5.21089678249862,0.027
5.19826962713627,5.15842936260448,0.028
5.1490462717664,5.10780328953452,0.029
5.10153802646206,5.05889368905357,0.03
5.05563230698123,5.01158797427521,0.031
5.01122725542325,4.96578428466209,0.032
4.96823041950661,4.92139016530363,0.033
4.92655762906459,4.87832144341175,0.034
4.88613203544172,4.83650126771712,0.035
4.84688328624424,4.79585928321977,0.036
4.80874681318428,4.75633091903314,0.037
4.7716632149143,4.7178567712185,0.038
4.73557772004196,4.68038206579984,0.039
4.70043971814109,4.64385618977472,0.04
4.66620234868133,4.608232280044,0.041
4.63282213949975,4.57346686188333,0.042
4.60025868781767,4.53951952995999,0.043
4.56847437793259,4.50635266602479,0.044
4.53743413063857,4.47393118833241,0.045
4.50710518018993,4.44222232860507,0.046
4.47745687525317,4.41119543298445,0.047
4.44846050081629,4.38082178394093,0.048
4.42008911846206,4.35107444054688,0.049
4.39231742277876,4.32192809488736,0.05
4.36512161199068,4.29335894269059,0.051
4.33847927115121,4.26534456652099,0.052
4.31236926646252,4.23786383009889,0.053
4.28677164947375,4.21089678249862,0.054
4.26166757006989,4.18442457113743,0.055
4.23703919730085,4.15842936260448,0.056
4.21286964721794,4.13289427049734,0.057
4.18914291698645,4.10780328953452,0.058
4.1658438246305,4.08314123530025,0.059
4.14295795384204,4.05889368905357,0.06
4.12047160335188,4.0350469470992,0.061
4.09837174041728,4.01158797427521,0.062
4.07664595803119,3.98850436116217,0.063
4.05528243550119,3.96578428466209,0.064
4.03426990208475,3.94341647163363,0.065
4.01359760340072,3.92139016530363,0.066
3.99325527036665,3.89969509420431,0.067
3.97323309043721,3.87832144341175,0.068
3.95352168094232,3.85725982788392,0.069
3.93411206434354,3.83650126771712,0.07
3.91499564524557,3.8160371651574,0.071
3.89616418901546,3.79585928321977,0.072
3.8776098018765,3.77595972578207,0.073
3.85932491235646,3.75633091903314,0.074
3.84130225398094,3.73696559416621,0.075
3.82353484911304,3.7178567712185,0.076
3.80601599384931,3.69899774396719,0.077
3.78873924389026,3.68038206579984,0.078
3.77169840131091,3.66200353648498,0.079
3.75488750216347,3.64385618977472,0.08
3.73830080485003,3.62593428177746,0.081
3.72193277920873,3.608232280044,0.082
3.7057780962614,3.59074485331516,0.083
3.68983161857511,3.57346686188333,0.084
3.67408839119414,3.55639334852439,0.085
3.65854363310226,3.53951952995999,0.086
3.64319272917858,3.52284078881336,0.087
3.62803122261304,3.50635266602479,0.088
3.61305480775051,3.49005085369569,0.089
3.59825932333461,3.47393118833241,0.09
3.58364074612491,3.45798964446339,0.091
3.56919518486284,3.44222232860507,0.092
3.55491887456387,3.42662547355406,0.093
3.54080817111492,3.41119543298445,0.094
3.52685954615759,3.39592867633114,0.095
3.51306958223937,3.38082178394093,0.096
3.49943496821607,3.36587144247496,0.097
3.48595249488999,3.35107444054688,0.098
3.47261905086962,3.33642766458248,0.099
3.4594316186373,3.32192809488736,0.1
3.44638727081257,3.30757280191029,0.101
3.43348316659966,3.29335894269059,0.102
3.42071654840816,3.27928375747887,0.103
3.40808473863708,3.26534456652099,0.104
3.39558513661267,3.25153876699596,0.105
3.38321521567151,3.23786383009889,0.106
3.37097252038041,3.22431729826094,0.107
3.35885466388572,3.21089678249862,0.108
3.34685932538478,3.19759995988516,0.109
3.33498424771281,3.18442457113743,0.11
3.32322723503899,3.17136841831198,0.111
3.3115861506659,3.15842936260448,0.112
3.30005891492677,3.1456053222469,0.113
3.28864350317529,3.13289427049735,0.114
3.27733794386329,3.12029423371771,0.115
3.26614031670162,3.10780328953451,0.116
3.25504875089991,3.09541956507868,0.117
3.24406142348135,3.08314123530025,0.118
3.23317655766845,3.07096652135414,0.119
3.22239242133645,3.05889368905357,0.12
3.21170732553083,3.04692104738749,0.121
3.20111962304591,3.0350469470992,0.122
3.19062770706136,3.02326977932285,0.123
3.18023000983405,3.01158797427521,0.124
3.16992500144231,3,0.125
3.15971118858031,2.98850436116217,0.126
3.14958711340006,2.97709959788992,0.127
3.13955135239879,2.96578428466209,0.128
3.12960251534975,2.95455702923883,0.129
3.1197392442741,2.94341647163363,0.13
3.10996021245237,2.93236128312464,0.131
3.10026412347343,2.92139016530363,0.132
3.09064971031933,2.9105018491609,0.133
3.08111573448446,2.89969509420431,0.134
3.07166098512745,2.88896868761126,0.135
3.06228427825434,2.87832144341175,0.136
3.05298445593172,2.86775220170156,0.137
3.04376038552841,2.85725982788392,0.138
3.0346109589846,2.84684321193858,0.139
3.02553509210714,2.83650126771712,0.14
3.01653172388989,2.82623293226329,0.141
3.00759981585816,2.8160371651574,0.142
2.99873835143609,2.8059129478837,0.143
2.98994633533608,2.79585928321977,0.144
2.98122279296937,2.78587519464715,0.145
2.97256676987689,2.77595972578207,0.146
2.96397733117946,2.76611193982572,0.147
2.95545356104674,2.75633091903314,0.148
2.94699456218395,2.74661576419993,0.149
2.93859945533586,2.73696559416621,0.15
2.93026737880715,2.72737954533701,0.151
2.92199748799873,2.7178567712185,0.152
2.91378895495912,2.70839644196944,0.153
2.90564096795058,2.69899774396719,0.154
2.89755273102918,2.68965987938785,0.155
2.88952346363843,2.68038206579984,0.156
2.88155240021586,2.67116353577046,0.157
2.87363878981213,2.66200353648498,0.158
2.86578189572212,2.65290132937773,0.159
2.85798099512757,2.64385618977472,0.16
2.85023537875095,2.63486740654747,0.161
2.8425443505199,2.62593428177746,0.162
2.83490722724214,2.61705613043101,0.163
2.8273233382902,2.608232280044,0.164
2.81979202529583,2.59946207041627,0.165
2.81231264185357,2.59074485331516,0.166
2.8048845532333,2.58207999218803,0.167
2.79750713610126,2.57346686188333,0.168
2.79017977824947,2.5649048483799,0.169
2.78290187833307,2.55639334852439,0.17
2.77567284561532,2.54793176977619,0.171
2.76849209972015,2.53951952995999,0.172
2.76135907039178,2.53115605702536,0.173
2.75427319726132,2.52284078881336,0.174
2.74723392962003,2.51457317282976,0.175
2.74024072619907,2.50635266602479,0.176
2.73329305495545,2.49817873457909,0.177
2.72639039286406,2.49005085369569,0.178
2.71953222571551,2.48196850739783,0.179
2.71271804791953,2.47393118833241,0.18
2.70594736231395,2.46593839757888,0.181
2.69921967997884,2.45798964446339,0.182
2.69253452005575,2.45008444637804,0.183
2.68589140957194,2.44222232860507,0.184
2.67928988326931,2.43440282414577,0.185
2.67272948343797,2.42662547355406,0.186
2.66620975975427,2.41888982477445,0.187
2.65973026912313,2.41119543298445,0.188
2.65329057552458,2.40354186044101,0.189
2.64689024986436,2.39592867633114,0.19
2.64052886982837,2.38835545662634,0.191
2.63420601974101,2.38082178394093,0.192
2.62792129042715,2.37332724739401,0.193
2.62167427907768,2.36587144247496,0.194
2.6154645891185,2.35845397091248,0.195
2.6092918300829,2.35107444054688,0.196
2.60315561748713,2.34373246520571,0.197
2.59705557270918,2.33642766458248,0.198
2.59099132287057,2.32915966411844,0.199
2.58496250072116,2.32192809488736,0.2
2.57896874452671,2.31473259348316,0.201
2.57300969795939,2.30757280191029,0.202
2.5670850099909,2.30044836747691,0.203
2.56119433478821,2.29335894269059,0.204
2.55533733161188,2.28630418515664,0.205
2.54951366471687,2.27928375747887,0.206
2.5437230032557,2.27229732716276,0.207
2.53796502118399,2.26534456652099,0.208
2.53223939716824,2.2584251525812,0.209
2.52654581449583,2.25153876699596,0.21
2.52088396098714,2.2446850959549,0.211
2.51525352890975,2.23786383009889,0.212
2.50965421489467,2.23107466443625,0.213
2.50408571985453,2.22431729826094,0.214
2.49854774890368,2.21759143507263,0.215
2.49304001128012,2.21089678249862,0.216
2.48756222026925,2.20423305221761,0.217
2.48211409312941,2.19759995988516,0.218
2.47669535101904,2.19099722506091,0.219
2.47130571892559,2.18442457113743,0.22
2.46594492559597,2.17788172527066,0.221
2.46061270346862,2.17136841831198,0.222
2.45530878860708,2.16488438474178,0.223
2.45003292063505,2.15842936260448,0.224
2.4447848426729,2.15200309344505,0.225
2.43956430127559,2.1456053222469,0.226
2.43437104637199,2.13923579737117,0.227
2.42920483120544,2.13289427049735,0.228
2.42406541227572,2.12658049656514,0.229
2.41895254928223,2.12029423371771,0.23
2.4138660050684,2.11403524324603,0.231
2.40880554556733,2.10780328953451,0.232
2.40377093974856,2.10159814000781,0.233
2.39876195956601,2.09541956507868,0.234
2.39377837990704,2.08926733809709,0.235
2.38881997854253,2.08314123530025,0.236
2.38388653607811,2.07704103576383,0.237
2.37897783590632,2.07096652135414,0.238
2.37409366415985,2.06491747668134,0.239
2.36923380966572,2.05889368905357,0.24
2.3643980639004,2.05289494843213,0.241
2.35958622094589,2.04692104738749,0.242
2.3547980774467,2.04097178105631,0.243
2.35003343256772,2.0350469470992,0.244
2.34529208795287,2.02914634565952,0.245
2.34057384768476,2.02326977932285,0.246
2.33587851824499,2.01741705307741,0.247
2.33120590847537,2.01158797427521,0.248
2.32655582953988,2.00578235259401,0.249
2.32192809488736,2,0.25
2.31732252021505,1.99424073071132,0.251
2.3127389234327,1.98850436116217,0.252
2.30817712462755,1.98279070996778,0.253
2.30363694602987,1.97709959788992,0.254
2.29911821197928,1.97143084780323,0.255
2.29462074889163,1.96578428466209,0.256
2.29014438522663,1.96015973546821,0.257
2.28568895145604,1.95455702923883,0.258
2.28125428003246,1.94897599697553,0.259
2.27684020535882,1.94341647163363,0.26
2.27244656375834,1.9378782880922,0.261
2.2680731934451,1.93236128312464,0.262
2.26371993449525,1.92686529536978,0.263
2.25938662881865,1.92139016530363,0.264
2.25507312013111,1.91593573521153,0.265
2.25077925392715,1.9105018491609,0.266
2.24650487745326,1.90508835297453,0.267
2.24224983968163,1.89969509420431,0.268
2.23801399128448,1.89432192210546,0.269
2.2337971846087,1.88896868761126,0.27
2.22959927365109,1.88363524330822,0.271
2.22542011403402,1.87832144341175,0.272
2.22125956298151,1.87302714374223,0.273
2.21711747929577,1.86775220170156,0.274
2.2129937233342,1.86249647625007,0.275
2.2088881569867,1.85725982788392,0.276
2.20480064365354,1.8520421186129,0.277
2.20073104822349,1.84684321193858,0.278
2.19667923705245,1.8416629728329,0.279
2.1926450779424,1.83650126771712,0.28
2.18862844012072,1.83135796444116,0.281
2.18462919421995,1.82623293226329,0.282
2.1806472122578,1.8211260418302,0.283
2.17668236761762,1.8160371651574,0.284
2.17273453502914,1.81096617560998,0.285
2.16880359054956,1.8059129478837,0.286
2.16488941154501,1.8008773579864,0.287
2.1609918766723,1.79585928321977,0.288
2.15711086586097,1.79085860216141,0.289
2.15324626029568,1.78587519464715,0.29
2.14939794239891,1.7809089417538,0.291
2.14556579581391,1.77595972578207,0.292
2.14174970538801,1.77102743023984,0.293
2.13794955715614,1.76611193982572,0.294
2.13416523832471,1.76121314041288,0.295
2.13039663725568,1.75633091903314,0.296
2.12664364345093,1.75146516386132,0.297
2.12290614753698,1.74661576419993,0.298
2.11918404124978,1.74178261046398,0.299
2.11547721741994,1.73696559416621,0.3
2.11178556995809,1.73216460790238,0.301
2.10810899384056,1.72737954533701,0.302
2.10444738509518,1.72261030118914,0.303
2.10080064078749,1.7178567712185,0.304
2.097168659007,1.71311885221184,0.305
2.09355133885378,1.70839644196944,0.306
2.08994858042525,1.70368943929191,0.307
2.08636028480318,1.69899774396719,0.308
2.08278635404087,1.69432125675771,0.309
2.07922669115058,1.68965987938785,0.31
2.07568120009115,1.68501351453148,0.311
2.07214978575584,1.68038206579984,0.312
2.06863235396027,1.67576543772947,0.313
2.0651288114307,1.67116353577046,0.314
2.06163906579239,1.66657626627481,0.315
2.05816302555814,1.66200353648498,0.316
2.05470060011711,1.65744525452268,0.317
2.0512516997237,1.65290132937773,0.318
2.04781623548668,1.64837167089722,0.319
2.04439411935845,1.64385618977472,0.32
2.04098526412452,1.63935479753978,0.321
2.03758958339307,1.63486740654747,0.322
2.03420699158475,1.63039392996816,0.323
2.03083740392259,1.62593428177746,0.324
2.02748073642211,1.62148837674627,0.325
2.02413690588151,1.61705613043101,0.326
2.02080582987211,1.612637459164,0.327
2.01748742672884,1.608232280044,0.328
2.01418161554093,1.60384051092685,0.329
2.01088831614274,1.59946207041627,0.33
2.00760744910467,1.59509687785487,0.331
2.00433893572434,1.59074485331516,0.332
2.00108269801771,1.58640591759082,0.333
1.99783865871053,1.58207999218803,0.334
1.99460674122978,1.57776699931695,0.335
1.99138686969529,1.57346686188333,0.336
1.98817896891149,1.56917950348023,0.337
1.98498296435928,1.5649048483799,0.338
1.98179878218797,1.56064282152574,0.339
1.97862634920743,1.55639334852439,0.34
1.9754655928803,1.55215635563791,0.341
1.97231644131429,1.54793176977619,0.342
1.96917882325463,1.54371951848927,0.343
1.96605266807666,1.53951952995999,0.344
1.96293790577845,1.53533173299656,0.345
1.95983446697359,1.53115605702536,0.346
1.95674228288404,1.52699243208383,0.347
1.95366128533313,1.52284078881336,0.348
1.95059140673862,1.51870105845243,0.349
1.94753258010586,1.51457317282976,0.35
1.94448473902112,1.51045706435753,0.351
1.94144781764489,1.50635266602479,0.352
1.93842175070536,1.50225991139091,0.353
1.935406473492,1.49817873457909,0.354
1.93240192184919,1.49410907027004,0.355
1.92940803216995,1.49005085369569,0.356
1.92642474138975,1.48600402063299,0.357
1.92345198698048,1.48196850739783,0.358
1.92048970694434,1.47794425083904,0.359
1.91753783980803,1.47393118833241,0.36
1.91459632461682,1.46992925777492,0.361
1.91166510092887,1.46593839757888,0.362
1.90874410880946,1.46195854666634,0.363
1.90583328882548,1.45798964446339,0.364
1.90293258203984,1.45403163089471,0.365
1.90004193000605,1.45008444637804,0.366
1.89716127476285,1.44614803181887,0.367
1.89429055882888,1.44222232860507,0.368
1.8914297251975,1.43830727860169,0.369
1.88857871733158,1.43440282414577,0.37
1.88573747915842,1.43050890804128,0.371
1.88290595506478,1.42662547355406,0.372
1.88008408989186,1.42275246440685,0.373
1.87727182893046,1.41888982477445,0.374
1.87446911791614,1.41503749927884,0.375
1.87167590302446,1.41119543298445,0.376
1.8688921308663,1.40736357139342,0.377
1.86611774848322,1.40354186044101,0.378
1.86335270334289,1.399730246491,0.379
1.86059694333458,1.39592867633114,0.38
1.85785041676473,1.39213709716876,0.381
1.85511307235251,1.38835545662634,0.382
1.85238485922554,1.38458370273713,0.383
1.84966572691557,1.38082178394093,0.384
1.84695562535429,1.37706964907982,0.385
1.84425450486913,1.37332724739401,0.386
1.84156231617919,1.36959452851768,0.387
1.83887901039113,1.36587144247496,0.388
1.8362045389952,1.3621579396759,0.389
1.83353885386126,1.35845397091248,0.39
1.83088190723489,1.35475948735473,0.391
1.82823365173352,1.35107444054688,0.392
1.82559404034265,1.34739878240348,0.393
1.82296302641205,1.34373246520571,0.394
1.82034056365208,1.34007544159762,0.395
1.81772660613004,1.33642766458248,0.396
1.81512110826651,1.33278908751913,0.397
1.81252402483179,1.32915966411844,0.398
1.80993531094241,1.32553934843974,0.399
1.8073549220576,1.32192809488736,0.4
1.8047828139759,1.31832585820717,0.401
1.80221894283169,1.31473259348316,0.402
1.79966326509193,1.31114825613412,0.403
1.79711573755277,1.30757280191029,0.404
1.7945763173363,1.3040061868901,0.405
1.79204496188736,1.30044836747691,0.406
1.78952162897029,1.29689930039584,0.407
1.7870062766658,1.29335894269059,0.408
1.78449886336789,1.28982725172034,0.409
1.78199934778071,1.28630418515664,0.41
1.77950768891558,1.2827897009804,0.411
1.77702384608796,1.27928375747887,0.412
1.77454777891449,1.27578631324264,0.413
1.77207944731007,1.27229732716276,0.414
1.76961881148496,1.2688167584278,0.415
1.76716583194191,1.26534456652099,0.416
1.76472046947335,1.26188071121742,0.417
1.76228268515863,1.2584251525812,0.418
1.7598524403612,1.25497785096274,0.419
1.75742969672592,1.25153876699596,0.42
1.75501441617638,1.24810786159569,0.421
1.75260656091223,1.2446850959549,0.422
1.75020609340653,1.24127043154214,0.423
1.7478129764032,1.23786383009889,0.424
1.7454271729144,1.23446525363702,0.425
1.74304864621805,1.23107466443625,0.426
1.74067735985527,1.2276920250416,0.427
1.73831327762795,1.22431729826094,0.428
1.73595636359627,1.22095044716254,0.429
1.73360658207629,1.21759143507263,0.43
1.73126389763757,1.21424022557299,0.431
1.72892827510079,1.21089678249862,0.432
1.72659967953542,1.20756106993536,0.433
1.72427807625743,1.20423305221761,0.434
1.72196343082696,1.200912693926,0.435
1.71965570904613,1.19759995988516,0.436
1.71735487695674,1.19429481516149,0.437
1.71506090083812,1.19099722506091,0.438
1.71277374720494,1.18770715512673,0.439
1.71049338280502,1.18442457113743,0.44
1.70821977461723,1.18114943910457,0.441
1.70595288984939,1.17788172527066,0.442
1.70369269593618,1.17462139610707,0.443
1.70143916053707,1.17136841831198,0.444
1.69919225153428,1.16812275880833,0.445
1.69695193703081,1.16488438474178,0.446
1.69471818534841,1.16165326347877,0.447
1.6924909650256,1.15842936260448,0.448
1.69027024481578,1.15521264992094,0.449
1.68805599368526,1.15200309344505,0.45
1.68584818081136,1.14880066140671,0.451
1.68364677558056,1.1456053222469,0.452
1.68145174758661,1.14241704461585,0.453
1.67926306662868,1.13923579737117,0.454
1.67708070270959,1.13606154957603,0.455
1.67490462603395,1.13289427049735,0.456
1.67273480700644,1.12973392960402,0.457
1.67057121622999,1.12658049656514,0.458
1.66841382450408,1.12343394124828,0.459
1.666262602823,1.12029423371771,0.46
1.66411752237416,1.11716134423275,0.461
1.66197855453638,1.11403524324603,0.462
1.65984567087825,1.11091590140185,0.463
1.65771884315647,1.10780328953451,0.464
1.65559804331422,1.10469737866669,0.465
1.65348324347953,1.10159814000781,0.466
1.65137441596373,1.09850554495242,0.467
1.64927153325981,1.09541956507868,0.468
1.6471745680409,1.09234017214671,0.469
1.64508349315873,1.08926733809709,0.47
1.64299828164205,1.0862010350493,0.471
1.64091890669517,1.08314123530025,0.472
1.63884534169645,1.08008791132269,0.473
1.63677756019681,1.07704103576383,0.474
1.63471553591826,1.07400058144378,0.475
1.63265924275245,1.07096652135414,0.476
1.63060865475928,1.06793882865658,0.477
1.6285637461654,1.06491747668134,0.478
1.62652449136289,1.06190243892591,0.479
1.62449086490779,1.05889368905357,0.48
1.62246284151881,1.05589120089205,0.481
1.62044039607587,1.05289494843213,0.482
1.61842350361886,1.04990490582631,0.483
1.61641213934621,1.04692104738749,0.484
1.61440627861364,1.0439433475876,0.485
1.61240589693282,1.04097178105631,0.486
1.61041096997008,1.03800632257975,0.487
1.60842147354514,1.0350469470992,0.488
1.60643738362987,1.03209362970985,0.489
1.60445867634695,1.02914634565952,0.49
1.60248532796875,1.02620507034739,0.491
1.600517314916,1.02326977932285,0.492
1.59855461375663,1.02034044828418,0.493
1.59659720120456,1.01741705307741,0.494
1.5946450541185,1.01449956969512,0.495
1.59269814950076,1.01158797427521,0.496
1.59075646449613,1.0086822430998,0.497
1.58881997639067,1.00578235259401,0.498
1.5868886626106,1.00288827932483,0.499
1.58496250072116,1,0.5
1.58304146842548,0.997117491466879,0.501
1.5811255435635,0.994240730711315,0.502
1.57921470411084,0.99136969485656,0.503
1.57730892817772,0.988504361162171,0.504
1.57540819400791,0.98564470702293,0.505
1.57351247997762,0.982790709967777,0.506
1.57162176459448,0.979942347658747,0.507
1.5697360264965,0.977099597889921,0.508
1.56785524445099,0.974262438586392,0.509
1.56597939735358,0.971430847803229,0.51
1.56410846422721,0.968604803724466,0.511
1.56224242422107,0.965784284662087,0.512
1.56038125660968,0.962969269055033,0.513
1.55852494079185,0.960159735468209,0.514
1.55667345628973,0.957355662591506,0.515
1.55482678274784,0.954557029238833,0.516
1.5529848999321,0.951763814347152,0.517
1.55114778772891,0.948975996975533,0.518
1.5493154261442,0.946193556304206,0.519
1.54748779530249,0.943416471633632,0.52
1.54566487544599,0.940644722383579,0.521
1.54384664693366,0.937878288092203,0.522
1.54203309024035,0.935117148415146,0.523
1.54022418595587,0.932361283124637,0.524
1.53841991478413,0.929610672108602,0.525
1.53662025754223,0.926865295369785,0.526
1.53482519515964,0.924125133024873,0.527
1.5330347086773,0.921390165303633,0.528
1.53124877924678,0.918660372548062,0.529
1.52946738812945,0.915935735211525,0.53
1.52769051669563,0.913216233857934,0.531
1.52591814642377,0.910501849160897,0.532
1.5241502588996,0.907792561902911,0.533
1.52238683581538,0.905088352974533,0.534
1.52062785896903,0.902389203373578,0.535
1.51887331026338,0.899695094204314,0.536
1.51712317170536,0.897006006676675,0.537
1.5153774254052,0.894321922105463,0.538
1.5136360535757,0.891642821909582,0.539
1.51189903853143,0.888968687611256,0.54
1.51016636268797,0.886299500835272,0.541
1.50843800856116,0.883635243308215,0.542
1.50671395876637,0.880975896857726,0.543
1.50499419601774,0.878321443411748,0.544
1.50327870312745,0.875671864997799,0.545
1.50156746300499,0.873027143742235,0.546
1.49986045865648,0.870387261869531,0.547
1.49815767318388,0.86775220170156,0.548
1.49645908978437,0.865121945656889,0.549
1.49476469174958,0.862496476250065,0.55
1.49307446246493,0.859875776090929,0.551
1.49138838540896,0.857259827883918,0.552
1.48970644415259,0.85464861442738,0.553
1.48802862235852,0.852042118612899,0.554
1.4863549037805,0.849440323424619,0.555
1.48468527226268,0.84684321193858,0.556
1.48301971173901,0.844250767322055,0.557
1.48135820623248,0.841662972832899,0.558
1.47970073985459,0.839079811818897,0.559
1.47804729680464,0.836501267717121,0.56
1.47639786136912,0.833927324053294,0.561
1.47475241792105,0.831357964441161,0.562
1.47311095091943,0.828793172581858,0.563
1.47147344490856,0.826232932263293,0.564
1.46983988451743,0.823677227359537,0.565
1.46821025445916,0.821126041830205,0.566
1.46658453953035,0.818579359719858,0.567
1.46496272461053,0.816037165157405,0.568
1.46334479466152,0.813499442355505,0.569
1.46173073472689,0.810966175609983,0.57
1.46012052993135,0.808437349299244,0.571
1.45851416548022,0.805912947883697,0.572
1.45691162665878,0.803392955905182,0.573
1.4553128988318,0.800877357986399,0.574
1.4537179674429,0.79836613883035,0.575
1.45212681801406,0.795859283219775,0.576
1.45053943614503,0.793356776016605,0.577
1.44895580751278,0.790858602161408,0.578
1.447375917871,0.788364746672851,0.579
1.44579975304953,0.785875194647152,0.58
1.44422729895384,0.783389931257558,0.581
1.44265854156451,0.780908941753803,0.582
1.44109346693668,0.778432211461591,0.583
1.43953206119959,0.77595972578207,0.584
1.437974310556,0.77349147019132,0.585
1.43642020128173,0.771027430239839,0.586
1.43486971972513,0.768567591552035,0.587
1.43332285230659,0.766111939825723,0.588
1.43177958551806,0.763660460831626,0.589
1.43023990592251,0.761213140412884,0.59
1.42870380015352,0.758769964484555,0.591
1.4271712549147,0.756330919033137,0.592
1.42564225697931,0.753895990116084,0.593
1.42411679318971,0.751465163861321,0.594
1.42259485045693,0.749038426466781,0.595
1.42107641576018,0.746615764199925,0.596
1.41956147614643,0.744197163397282,0.597
1.41805001872987,0.741782610463982,0.598
1.41654203069155,0.739372091873301,0.599
1.41503749927884,0.736965594166206,0.6
1.41353641180507,0.734563103950902,0.601
1.41203875564901,0.732164607902385,0.602
1.41054451825446,0.729770092762002,0.603
1.40905368712984,0.727379545337008,0.604
1.40756624984771,0.72499295250013,0.605
1.40608219404436,0.722610301189136,0.606
1.40460150741941,0.720231578406405,0.607
1.40312417773534,0.717856771218502,0.608
1.40165019281711,0.715485866755755,0.609
1.40017954055173,0.713118852211838,0.61
1.39871220888784,0.710755714843357,0.611
1.39724818583532,0.708396441969435,0.612
1.39578745946486,0.706041020971306,0.613
1.3943300179076,0.703689439291908,0.614
1.39287584935468,0.701341684435485,0.615
1.39142494205689,0.698997743967186,0.616
1.38997728432424,0.696657605512669,0.617
1.3885328645256,0.694321256757713,0.618
1.3870916710883,0.691988685447823,0.619
1.38565369249775,0.68965987938785,0.62
1.38421891729706,0.687334826441606,0.621
1.38278733408667,0.685013514531484,0.622
1.38135893152397,0.682695931638085,0.623
1.37993369832293,0.680382065799839,0.624
1.37851162325373,0.678071905112638,0.625
1.37709269514241,0.675765437729469,0.626
1.37567690287049,0.673462651860048,0.627
1.37426423537462,0.67116353577046,0.628
1.37285468164623,0.668868077782798,0.629
1.37144823073116,0.666576266274808,0.63
1.37004487172934,0.664288089679538,0.631
1.36864459379439,0.662003536484984,0.632
1.36724738613335,0.659722595233746,0.633
1.36585323800628,0.65744525452268,0.634
1.36446213872592,0.655171503002559,0.635
1.36307407765739,0.652901329377731,0.636
1.36168904421785,0.650634722405787,0.637
1.36030702787614,0.648371670897218,0.638
1.35892801815246,0.646112163715093,0.639
1.35755200461808,0.643856189774725,0.64
1.35617897689497,0.641603738043346,0.641
1.3548089246555,0.639354797539784,0.642
1.35344183762213,0.63710935733414,0.643
1.35207770556707,0.63486740654747,0.644
1.35071651831199,0.63262893435147,0.645
1.3493582657277,0.630393929968162,0.646
1.34800293773385,0.628162382669579,0.647
1.34665052429859,0.625934281777462,0.648
1.34530101543833,0.623709616662948,0.649
1.34395440121736,0.62148837674627,0.65
1.34261067174762,0.619270551496451,0.651
1.34126981718837,0.61705613043101,0.652
1.33993182774588,0.614845103115656,0.653
1.33859669367319,0.612637459164005,0.654
1.33726440526977,0.610433188237274,0.655
1.33593495288124,0.608232280044004,0.656
1.33460832689912,0.606034724339757,0.657
1.33328451776051,0.603840510926846,0.658
1.33196351594781,0.601649629654035,0.659
1.33064531198847,0.599462070416271,0.66
1.32932989645468,0.597277823154395,0.661
1.32801725996313,0.595096877854869,0.662
1.32670739317468,0.592919224549499,0.663
1.32540028679417,0.590744853315162,0.664
1.32409593157007,0.588573754273535,0.665
1.32279431829429,0.586405917590825,0.666
1.32149543780183,0.584241333477502,0.667
1.32019928097061,0.582079992188035,0.668
1.31890583872114,0.579921884020626,0.669
1.31761510201628,0.577766999316952,0.67
1.316327061861,0.575615328461903,0.671
1.31504170930212,0.573466861883327,0.672
1.31375903542804,0.57132159005177,0.673
1.31247903136849,0.569179503480229,0.674
1.3112016882943,0.567040592723894,0.675
1.30992699741717,0.564904848379903,0.676
1.30865494998935,0.56277226108709,0.677
1.30738553730348,0.560642821525743,0.678
1.3061187506923,0.558516520417355,0.679
1.30485458152842,0.556393348524385,0.68
1.3035930212241,0.554273296650016,0.681
1.30233406123097,0.552156355637915,0.682
1.30107769303986,0.550042516371996,0.683
1.2998239081805,0.547931769776189,0.684
1.29857269822133,0.545824106814198,0.685
1.29732405476927,0.543719518489275,0.686
1.29607796946947,0.541617995843987,0.687
1.29483443400509,0.539519529959989,0.688
1.29359344009709,0.537424111957796,0.689
1.29235497950402,0.535331732996556,0.69
1.29111904402172,0.533242384273828,0.691
1.28988562548323,0.531156057025363,0.692
1.28865471575843,0.529072742524873,0.693
1.28742630675394,0.526992432083826,0.694
1.28620039041284,0.524915117051217,0.695
1.28497695871447,0.522840788813359,0.696
1.28375600367424,0.520769438793664,0.697
1.28253751734339,0.518701058452435,0.698
1.28132149180878,0.516635639286651,0.699
1.28010791919274,0.514573172829758,0.7
1.27889679165276,0.512513650651464,0.701
1.2776881013814,0.510457064357527,0.702
1.27648184060601,0.508403405589552,0.703
1.27527800158854,0.50635266602479,0.704
1.27407657662538,0.504304837375931,0.705
1.27287755804711,0.502259911390907,0.706
1.27168093821834,0.500217879852688,0.707
1.27048670953749,0.49817873457909,0.708
1.26929486443662,0.496142467422571,0.709
1.26810539538122,0.494109070270043,0.71
1.26691829487,0.492078535042671,0.711
1.26573355543475,0.490050853695689,0.712
1.26455116964011,0.488026018218199,0.713
1.2633711300834,0.486004020632987,0.714
1.26219342939442,0.483984852996335,0.715
1.26101806023529,0.481968507397831,0.716
1.25984501530023,0.479954975960182,0.717
1.25867428731541,0.477944250839036,0.718
1.25750586903876,0.475936324222789,0.719
1.25633975325979,0.473931188332412,0.72
1.25517593279938,0.471928835421265,0.721
1.25401440050967,0.469929257774916,0.722
1.25285514927383,0.467932447710969,0.723
1.25169817200589,0.465938397578882,0.724
1.2505434616506,0.46394709975979,0.725
1.2493910111832,0.461958546666337,0.726
1.24824081360933,0.459972730742493,0.727
1.24709286196477,0.457989644463391,0.728
1.24594714931534,0.45600928033515,0.729
1.24480366875671,0.454031630894707,0.73
1.2436624134142,0.45205668870965,0.731
1.24252337644268,0.450084446378045,0.732
1.24138655102636,0.448114896528275,0.733
1.24025193037862,0.446148031818874,0.734
1.2391195077419,0.44418384493836,0.735
1.23798927638747,0.442222328605074,0.736
1.23686122961532,0.440263475567017,0.737
1.235735360754,0.438307278601691,0.738
1.23461166316044,0.436353730515936,0.739
1.23349013021978,0.434402824145775,0.74
1.23237075534527,0.432454552356253,0.741
1.23125353197806,0.430508908041284,0.742
1.23013845358709,0.428565884123491,0.743
1.22902551366889,0.426625473554056,0.744
1.22791470574749,0.424687669312563,0.745
1.2268060233742,0.422752464406849,0.746
1.22569946012752,0.42081985187285,0.747
1.22459500961296,0.41888982477445,0.748
1.2234926654629,0.416962376203336,0.749
1.22239242133645,0.415037499278844,0.75
1.22129427091929,0.413115187147815,0.751
1.22019820792354,0.41119543298445,0.752
1.21910422608761,0.409278229990159,0.753
1.21801231917607,0.407363571393423,0.754
1.21692248097948,0.405451450449646,0.755
1.21583470531429,0.403541860441014,0.756
1.21474898602264,0.401634794676355,0.757
1.21366531697231,0.399730246490995,0.758
1.21258369205649,0.397828209246621,0.759
1.21150410519371,0.395928676331139,0.76
1.21042655032766,0.394031641158542,0.761
1.20935102142709,0.392137097168765,0.762
1.20827751248565,0.390245037827556,0.763
1.20720601752177,0.388355456626338,0.764
1.20613653057853,0.386468347082073,0.765
1.20506904572351,0.38458370273713,0.766
1.20400355704868,0.382701517159154,0.767
1.20294005867028,0.380821783940931,0.768
1.20187854472863,0.37894449670026,0.769
1.2008190093881,0.377069649079823,0.77
1.19976144683688,0.375197234747053,0.771
1.19870585128694,0.373327247394007,0.772
1.19765221697384,0.37145968073724,0.773
1.19660053815665,0.369594528517677,0.774
1.19555080911781,0.367731784500487,0.775
1.19450302416298,0.365871442474959,0.776
1.19345717762097,0.364013496254377,0.777
1.19241326384358,0.362157939675895,0.778
1.19137127720549,0.360304766600418,0.779
1.19033121210415,0.358453970912476,0.78
1.18929306295964,0.356605546520108,0.781
1.18825682421457,0.354759487354735,0.782
1.18722249033395,0.352915787371046,0.783
1.1861900558051,0.351074440546879,0.784
1.18515951513747,0.349235440883098,0.785
1.18413086286262,0.347398782403481,0.786
1.183104093534,0.345564459154601,0.787
1.18207920172694,0.343732465205711,0.788
1.18105618203845,0.341902794648628,0.789
1.18003502908715,0.340075441597622,0.79
1.17901573751317,0.338250400189295,0.791
1.17799830197799,0.336427664582477,0.792
1.1769827171644,0.334607228958109,0.793
1.1759689777763,0.332789087519129,0.794
1.1749570785387,0.33097323449037,0.795
1.1739470141975,0.329159664118438,0.796
1.17293877951947,0.327348370671615,0.797
1.1719323692921,0.325539348439741,0.798
1.17092777832351,0.32373259173411,0.799
1.16992500144231,0.321928094887362,0.8
1.16892403349757,0.320125852253377,0.801
1.16792486935862,0.318325858207167,0.802
1.16692750391503,0.316528107144773,0.803
1.16593193207645,0.314732593483158,0.804
1.16493814877255,0.312939311660108,0.805
1.16394614895289,0.31114825613412,0.806
1.16295592758682,0.309359421384307,0.807
1.16196747966339,0.307572801910292,0.808
1.16098080019126,0.30578839223211,0.809
1.15999588419858,0.3040061868901,0.81
1.15901272673289,0.302226180444814,0.811
1.15803132286106,0.300448367476911,0.812
1.15705166766913,0.298672742587059,0.813
1.15607375626228,0.29689930039584,0.814
1.15509758376467,0.295128035543647,0.815
1.15412314531942,0.293358942690591,0.816
1.15315043608843,0.291592016516404,0.817
1.15217945125236,0.289827251720338,0.818
1.15121018601048,0.288064643021079,0.819
1.15024263558061,0.286304185156641,0.82
1.14927679519903,0.284545872884282,0.821
1.14831266012037,0.282789700980404,0.822
1.14735022561751,0.281035664240462,0.823
1.14638948698152,0.279283757478869,0.824
1.14543043952156,0.277533975528909,0.825
1.14447307856478,0.275786313242642,0.826
1.14351739945621,0.274040765490812,0.827
1.14256339755874,0.272297327162762,0.828
1.14161106825297,0.270555993166337,0.829
1.14066040693712,0.2688167584278,0.83
1.13971140902699,0.267079617891743,0.831
1.13876406995585,0.265344566520995,0.832
1.13781838517434,0.26361159929654,0.833
1.13687435015039,0.261880711217424,0.834
1.13593196036916,0.260151897300673,0.835
1.13499121133293,0.258425152581204,0.836
1.13405209856101,0.256700472111743,0.837
1.13311461758968,0.254977850962736,0.838
1.13217876397211,0.253257284222264,0.839
1.13124453327825,0.251538766995964,0.84
1.13031192109476,0.249822294406943,0.841
1.12938092302494,0.248107861595691,0.842
1.12845153468863,0.246395463720005,0.843
1.12752375172215,0.244685095954902,0.844
1.12659756977821,0.24297675349254,0.845
1.12567298452582,0.241270431542137,0.846
1.12474999165024,0.239566125329888,0.847
1.12382858685286,0.237863830098888,0.848
1.12290876585116,0.236163541109048,0.849
1.12199052437861,0.234465253637023,0.85
1.12107385818461,0.232768962976124,0.851
1.1201587630344,0.231074664436249,0.852
1.11924523470898,0.229382353343797,0.853
1.11833326900504,0.227692025041597,0.854
1.11742286173491,0.226003674888827,0.855
1.11651400872643,0.22431729826094,0.856
1.11560670582292,0.222632890549587,0.857
1.11470094888311,0.220950447162542,0.858
1.11379673378102,0.219269963523624,0.859
1.11289405640593,0.217591435072627,0.86
1.11199291266231,0.215914857265243,0.861
1.1110932984697,0.214240225572989,0.862
1.11019520976268,0.212567535483132,0.863
1.10929864249081,0.210896782498619,0.864
1.10840359261851,0.209227962138,0.865
1.10751005612503,0.207561069935362,0.866
1.10661802900437,0.205896101440252,0.867
1.10572750726518,0.204233052217608,0.868
1.10483848693076,0.202571917847687,0.869
1.10395096403891,0.200912693925996,0.87
1.10306493464192,0.199255376063222,0.871
1.10218039480648,0.197599959885161,0.872
1.10129734061361,0.195946441032647,0.873
1.10041576815859,0.194294815161489,0.874
1.09953567355091,0.192645077942396,0.875
1.0986570529142,0.190997225060914,0.876
1.09777990238614,0.189351252217354,0.877
1.09690421811842,0.187707155126729,0.878
1.09602999627665,0.186064929518683,0.879
1.09515723304034,0.184424571137428,0.88
1.09428592460278,0.182786075741673,0.881
1.09341606717102,0.181149439104566,0.882
1.09254765696576,0.179514657013621,0.883
1.09168069022135,0.177881725270655,0.884
1.09081516318567,0.176250639691727,0.885
1.08995107212008,0.174621396107069,0.886
1.08908841329938,0.172993990361023,0.887
1.08822718301174,0.171368418311981,0.888
1.0873673775586,0.169744675832317,0.889
1.08650899325467,0.168122758808327,0.89
1.08565202642784,0.166502663140165,0.891
1.08479647341909,0.164884384741782,0.892
1.08394233058248,0.163267919540864,0.893
1.08308959428507,0.161653263478769,0.894
1.08223826090684,0.160040412510468,0.895
1.08138832684066,0.158429362604483,0.896
1.08053978849221,0.156820109742826,0.897
1.07969264227996,0.15521264992094,0.898
1.07884688463505,0.15360697914764,0.899
1.07800251200127,0.15200309344505,0.9
1.07715952083501,0.150400988848548,0.901
1.07631790760518,0.148800661406706,0.902
1.07547766879316,0.147202107181229,0.903
1.07463880089276,0.145605322246899,0.904
1.07380130041012,0.144010302691519,0.905
1.07296516386371,0.142417044615852,0.906
1.07213038778423,0.140825544133564,0.907
1.0712969687146,0.139235797371172,0.908
1.07046490320983,0.13764780046798,0.909
1.06963418783705,0.136061549576028,0.91
1.06880481917541,0.134477040860036,0.911
1.06797679381601,0.132894270497345,0.912
1.06715010836189,0.131313234677865,0.913
1.06632475942796,0.129733929604017,0.914
1.06550074364091,0.128156351490682,0.915
1.06467805763924,0.126580496565143,0.916
1.0638566980731,0.125006361067033,0.917
1.06303666160432,0.123433941248279,0.918
1.06221794490635,0.121863233373052,0.919
1.06140054466414,0.120294233717712,0.92
1.06058445757419,0.118726938570752,0.921
1.05976968034441,0.117161344232749,0.922
1.05895620969412,0.115597447016313,0.923
1.05814404235398,0.114035243246029,0.924
1.05733317506595,0.112474729258412,0.925
1.05652360458322,0.110915901401851,0.926
1.05571532767019,0.109358756036556,0.927
1.05490834110239,0.107803289534515,0.928
1.05410264166645,0.106249498279434,0.929
1.05329822616005,0.104697378666694,0.93
1.05249509139186,0.103146927103293,0.931
1.05169323418149,0.101598140007807,0.932
1.05089265135948,0.100051013810328,0.933
1.05009333976718,0.0985055449524253,0.934
1.04929529625677,0.0969617298870878,0.935
1.04849851769119,0.0954195650786825,0.936
1.04770300094407,0.0938790470029001,0.937
1.0469087428997,0.0923401721467105,0.938
1.04611574045302,0.0908029370083125,0.939
1.04532399050949,0.0892673380970873,0.94
1.04453348998513,0.0877333719335505,0.941
1.04374423580641,0.0862010350493038,0.942
1.04295622491025,0.0846703239869905,0.943
1.04216945424394,0.0831412353002459,0.944
1.04138392076512,0.0816137655536523,0.945
1.04059962144172,0.0800879113226918,0.946
1.03981655325191,0.0785636691937023,0.947
1.03903471318408,0.0770410357638279,0.948
1.03825409823678,0.0755200076409777,0.949
1.03747470541866,0.0740005814437768,0.95
1.03669653174846,0.0724827538015238,0.951
1.03591957425494,0.0709665213541436,0.952
1.03514382997685,0.0694518807521453,0.953
1.03436929596287,0.0679388286565756,0.954
1.0335959692716,0.066427361738976,0.955
1.03282384697148,0.0649174766813384,0.956
1.03205292614078,0.0634091701760615,0.957
1.03128320386751,0.0619024389259069,0.958
1.03051467724946,0.0603972796439563,0.959
1.02974734339405,0.0588936890535686,0.96
1.0289811994184,0.0573916638883368,0.961
1.0282162424492,0.0558912008920452,0.962
1.02745246962271,0.0543922968186277,0.963
1.02668987808473,0.0528949484321256,0.964
1.02592846499053,0.0513991525066445,0.965
1.02516822750481,0.0499049058263139,0.966
1.02440916280169,0.0484122051852459,0.967
1.02365126806465,0.0469210473874927,0.968
1.02289454048647,0.0454314292470061,0.969
1.02213897726925,0.0439433475875972,0.97
1.02138457562429,0.0424567992428949,0.971
1.02063133277213,0.0409717810563061,0.972
1.01987924594245,0.0394882898809755,0.973
1.01912831237406,0.0380063225797451,0.974
1.01837852931485,0.0365258760251142,0.975
1.01762989402179,0.0350469470992006,0.976
1.01688240376082,0.0335695326937017,0.977
1.01613605580688,0.0320936297098533,0.978
1.01539084744382,0.0306192350583919,0.979
1.0146467759644,0.0291463456595165,0.98
1.01390383867025,0.0276749584428482,0.981
1.01316203287179,0.0262050703473939,0.982
1.01242135588827,0.0247366783215065,0.983
1.01168180504764,0.0232697793228473,0.984
1.01094337768658,0.0218043703183483,0.985
1.01020607115046,0.0203404482841756,0.986
1.00946988279327,0.0188780102056895,0.987
1.00873480997761,0.0174170530774094,0.988
1.00800085007463,0.0159575739029763,0.989
1.00726800046404,0.0144995696951152,0.99
1.00653625853401,0.0130430374755988,0.991
1.00580562168121,0.0115879742752118,0.992
1.00507608731068,0.0101343771337131,0.993
1.00434765283591,0.00868224309980077,0.994
1.0036203156787,0.00723156923107573,0.995
1.00289407326918,0.00578235259400618,0.996
1.00216892304578,0.00433459026389112,0.997
1.00144486245516,0.00288827932482635,0.998
1.00072188895221,0.00144341686966885,0.999
1,0,1


==> Data_for_figures/dataTT_K4_cf512KB.csv <==
A,B,C,D
5.51589509525766,5.51589509525766,5.50311189354948,2
5.97150487303973,5.97150487303973,5.86956146544168,4
7.43057646097524,7.43057646097524,6.9102292923785,8
7.68703946169998,7.68703946169998,7.06073741304181,16
7.5569523690554,7.5569523690554,7.02799321472715,32
7.28182151592517,7.28182151592517,6.96415540129325,64
6.95890563127476,6.95890563127476,6.95890563127476,128


==> Data_for_figures/dataTT_K4_cf8MB.csv <==
A,B,C,D
5.51589509525766,5.51589509525766,5.51589509525766,2
5.9715048746471,5.9715048746471,5.9715048746471,4
7.43305774123967,7.43305774123967,7.43305774123658,8
7.74930913789327,7.74930913789327,7.74930913556561,16
7.79261020621963,7.79261020621963,7.79261015198318,32
7.78343937088752,7.78343937088752,7.7834391082639,64
7.85275457836326,7.85275457836326,7.85275457836326,128


==> Data_for_figures/dataTT_K64_cf512KB.csv <==
A,B,C,D
4.48716204980788,4.48716204980788,4.37129694966966,2
4.75217207809286,4.75217207809286,4.32112822774893,4
5.45032410868074,5.45032410868074,4.77988413099872,8
5.45304744698896,5.45304744698896,4.8340999552728,16
5.35885191122098,5.35885191122098,4.9002002380171,32
5.29295732191876,5.29295732191875,5.03396996060316,64
5.21562084853962,5.21562084853962,5.21562084853962,128


==> Data_for_figures/dataTT_K64_cf8MB.csv <==
A,B,C,D
4.49186740085159,4.49186740085159,4.49186740085159,2
4.85444033878003,4.85444033878003,4.85444033878003,4
6.3330180638141,6.3330180638141,6.33301806379638,8
6.7463333508941,6.7463333508941,6.74633334214546,16
6.93616981595043,6.93616981595043,6.93616962776615,32
7.15998350500234,7.15998350500234,7.15998277139327,64
7.36949864378773,7.36949864378773,7.36949864378773,128


==> Data_for_figures/data_K4_L32_FAP_cfvar_uncorrCh_pCSI.csv <==
A,B,C,D,E
6.75760185850582,6.75760185850582,5.99072349973757,7.70159318380064,64
7.54356512063519,7.54356512063519,6.88044579019663,7.81549793076499,128
7.73077987729843,7.73077987729843,7.27184528460014,7.82233242395117,192
7.92302420805684,7.92302420805684,7.59878168661769,7.96427606097385,256


==> Data_for_figures/data_K4_L32_FT_cfvar_uncorrCh_pCSI.csv <==
A,B,C,D,E
7.7353501965017,7.73535019650169,7.44214855760752,7.76981257183833,8
7.80746171126904,7.80746171126904,7.78183387469072,7.80817049921997,16
7.85505407190123,7.85505407190123,7.85347214983748,7.85508050683822,24
7.97987651924854,7.97987651924854,7.97976392161666,7.97987787248383,32


==> Data_for_figures/data_K4_cf256KB.csv <==
A,B,C,D
5.51653098714797,5.51653098714797,5.50382196458214,2
5.97525837430607,5.97525837430607,5.92751140002748,4
7.43483317144676,7.43483317144676,7.23123966024114,8
7.74448811852286,7.74448811852286,7.46975159403967,16
7.76107927979737,7.76107927979737,7.48236258661016,32
7.65420923322488,7.65420923322489,7.45355638964242,64
7.47623222165507,7.47623222165507,7.47623222165507,128


==> Data_for_figures/data_K4_cf32MB.csv <==
A,B,C,D
5.51589509525766,5.51589509525766,5.51589509525766,2
5.9715048746471,5.9715048746471,5.9715048746471,4
7.43305774123967,7.43305774123967,7.43305774123967,8
7.74930913789327,7.74930913789327,7.74930913720171,16
7.79260870554969,7.79260870554969,7.79251588799205,32
7.77664472226055,7.77664472226056,7.7514886156136,64
7.45761179798055,7.45761179798055,7.45761179798055,128


==> Data_for_figures/data_K4_cf32MB_M256.csv <==
A,B,C,D,E
6.50354335216965,6.50354335216965,6.50354335216964,6.50354335216964,2
6.97261925120246,6.97261925120246,6.97261925120246,6.97261925120246,4
8.45739047902023,8.45739047902023,8.45739047902023,8.45739047902023,8
8.76906226233237,8.76906226233237,8.76900774953141,8.76906226233237,16
8.84881603459758,8.84881603459758,8.82418741872604,8.84882438520315,32
8.85878888491628,8.85878888491628,8.57315386462632,8.89023136939167,64
8.2383770667367,8.2383770667367,7.8283616641047,8.88085625994069,128
6.94669676821851,6.94669676821851,6.94669676821851,8.93911334415046,256


==> Data_for_figures/data_K4_cf64KB.csv <==
A,B,C,D
5.51589508954048,5.51589508954048,5.04454757446767,2
5.96844539933969,5.96844539933969,5.24144233222163,4
7.25377446826674,7.25377446826674,5.99733761546158,8
7.22584885105475,7.22584885105475,6.08963835152771,16
6.83618509371849,6.83618509371849,6.02757751881251,32
6.38308612397396,6.38308612397396,5.9799214565127,64
5.9019974921745,5.9019974921745,5.9019974921745,128


==> Data_for_figures/data_K4_cf64KB_tauc_0.25K_uncorrCh_impCSI.csv <==
A,B,C,D,E
1.85053963851516,1.85053963851516,1.77552359794773,1.85053963851516,2
2.61082232102734,2.61082232102734,2.42200027229132,2.61082232102917,4
3.84671343620246,3.84671343620246,3.40920706307333,3.84674401422603,8
4.12346337919431,4.12346337919431,3.54782379040521,4.14567919479208,16
4.12682427090949,4.12682427090949,3.68577396123684,4.30584074301307,32
3.66208707977705,3.66208707977705,3.44539663838458,4.14267103391012,64
3.24677950542994,3.24677950542994,3.24677950542994,4.15272268381293,128


==> Data_for_figures/data_K4_cf64KB_tauc_0.5K_uncorrCh_impCSI.csv <==
A,B,C,D,E
3.09838237041979,3.09838237041979,2.89597008089503,3.09838237041979,2
3.88046970476611,3.88046970476611,3.50095921112645,3.88047193910512,4
5.31735783937398,5.31735783937398,4.54279868580859,5.33012988586948,8
5.62251846824409,5.62251846824409,4.78105877611477,5.80654712580102,16
5.33857516743594,5.33857516743594,4.78275296892714,5.85438746748859,32
4.83596202142971,4.83596202142971,4.61021752666563,5.72948912665571,64
4.51137506027745,4.51137506027745,4.51137506027745,5.87779174333633,128


==> Data_for_figures/data_K4_cf8MB.csv <==
A,B,C,D
5.51589509525766,5.51589509525766,5.51589509525766,2
5.9715048746471,5.9715048746471,5.9715048746471,4
7.43305774123967,7.43305774123967,7.43302610864653,8
7.74930106454642,7.74930106454642,7.7252667391443,16
7.75539298296169,7.75539298296169,7.46319497644142,32
7.14682404476735,7.14682404476735,6.7603437395221,64
5.87152621110196,5.87152621110196,5.87152621110196,128


==> Data_for_figures/data_K4_cfinf.csv <==
B,D
5.51589509525766,2
5.9715048746471,4
7.43305774123967,8
7.74930913789327,16
7.79261020716693,32
7.78343942060162,64
7.85275550441655,128


==> Data_for_figures/data_K64_L32_FAP_cfvar_uncorrCh_pCSI.csv <==
A,B,C,D,E
3.8672180306299,3.8672180306299,3.38939035504944,6.93681615321917,64
5.14315345020676,5.14315345020676,4.59743769775872,6.92542665774937,128
5.8131356864751,5.8131356864751,5.37331749297643,6.92186532513873,192
6.31884561972848,6.31884561972848,5.96613269014139,6.96912868904696,256


==> Data_for_figures/data_K64_L32_FT_cfvar_uncorrCh_pCSI.csv <==
A,B,C,D,E
6.26962159144631,6.26962159144631,5.91407766835653,6.93681615321917,8
6.88654598267881,6.88654598267881,6.81057286497405,6.92542665774937,16
6.92013706306488,6.92013706306488,6.914646277043,6.92186532513873,24
6.96903977964174,6.96903977964174,6.96872593988422,6.96912868904696,32


==> Data_for_figures/data_K64_cf256KB.csv <==
A,B,C,D
4.48976869049288,4.48976869049288,4.37340423011215,2
4.82108431210962,4.82108431210962,4.54356600724927,4
6.02430859328929,6.02430859328929,5.55439441003425,8
6.27142184259675,6.27142184259675,5.81743645540642,16
6.30648360423471,6.30648360423471,5.95762694530072,32
6.30574395925774,6.30574395925774,6.12699857873936,64
6.3073392032364,6.3073392032364,6.3073392032364,128


==> Data_for_figures/data_K64_cf32MB.csv <==
A,B,C,D
4.49186740085159,4.49186740085159,4.49186740085159,2
4.85444033878003,4.85444033878003,4.85444033878003,4
6.33301806381446,6.33301806381446,6.33301806381446,8
6.74633335139996,6.74633335139996,6.74633334872759,16
6.93608653559817,6.93608653559817,6.93578867494695,32
7.08088728622304,7.08088728622304,7.03053528370869,64
6.26263397341966,6.26263397341966,6.26263397341966,128


==> Data_for_figures/data_K64_cf32MB_M256.csv <==
A,B,C,D,E
6.00659486130656,6.00659486130656,6.00659486130656,6.00659486130656,2
6.47955138116768,6.47955138116768,6.47955138116768,6.47955138116768,4
7.89366798563874,7.89366798563874,7.89366798563874,7.89366798563874,8
8.24943337067143,8.24943337067142,8.24909068200683,8.24944341471813,16
8.31369242229589,8.31369242229589,8.21915555268357,8.33386864624056,32
7.75517574854644,7.75517574854644,7.38363458234757,8.45213320411292,64
6.38944557271718,6.38944557271718,6.07911730753679,8.54343169677901,128
4.81108309528624,4.81108309528624,4.81108309528624,8.69551449794017,256


==> Data_for_figures/data_K64_cf64KB.csv <==
A,B,C,D
3.86073197955781,3.86073197955781,3.1373734645996,2
3.76078322495298,3.76078322495298,2.8947362910003,4
4.14947605542633,4.14947605542633,3.33160815045102,8
4.02055423447324,4.02055423447324,3.35408340424845,16
3.8510802197107,3.8510802197107,3.37172971976977,32
3.70655982783705,3.70655982783705,3.42991535704058,64
3.51077036249624,3.51077036249624,3.51077036249624,128


==> Data_for_figures/data_K64_cf8MB.csv <==
A,B,C,D
4.49186740085159,4.49186740085159,4.49186740085159,2
4.85444033878003,4.85444033878003,4.85444033878003,4
6.33301293730721,6.33301293730721,6.33282996606907,8
6.72733723266475,6.72733723266475,6.643993974115,16
6.27099855612974,6.27099855612974,5.91413513451626,32
5.00900140721351,5.00900140721351,4.70606682256477,64
3.46563727079934,3.46563727079934,3.46563727079934,128


==> Data_for_figures/data_K64_cfinf.csv <==
B,D
4.48655510879619,2
4.85419954071833,4
6.32767346761598,8
6.73972433857127,16
6.93445981293236,32
7.14953660235669,64
7.37755780096296,128


==> Data_for_figures/datal_K4_cf32MB.csv <==
A,B,C,D
5.51689885325907,5.51689885325907,5.51689885325907,2
5.97036186575645,5.97036186575645,5.97036186575645,4
7.43751824706871,7.43751824706871,7.43751824706871,8
7.74855420383451,7.74855420383451,7.74855420383451,16
7.7912876437501,7.7912876437501,7.79128762925022,32
7.78529457409957,7.78529457409957,7.78439058255691,64
7.62250486946193,7.62250486946193,7.62250486946193,128


==> Data_for_figures/datal_K4_cf8MB.csv <==
A,B,C,D
5.51589509525766,5.51589509525766,5.51589509525766,2
5.9715048746471,5.9715048746471,5.9715048746471,4
7.43305774123967,7.43305774123967,7.43305774050985,8
7.74930913668349,7.74930913668349,7.74885723228443,16
7.7831935242266,7.78319352422661,7.63465765067664,32
7.19591527908767,7.19591527908767,6.60359638916564,64
5.29974982390711,5.29974982390711,5.29974982390711,128


==> Data_for_figures/datal_K64_cf32MB.csv <==
A,B,C,D
4.49186740085159,4.49186740085159,4.49186740085159,2
4.85444033878003,4.85444033878003,4.85444033878003,4
6.33301806381446,6.33301806381446,6.33301806381446,8
6.74633335162474,6.74633335162473,6.74633335162474,16
6.93616982568773,6.93616982568773,6.93616978235128,32
7.15589821490385,7.15589821490385,7.15403142122197,64
6.49547171305995,6.49547171305995,6.49547171305995,128


==> Data_for_figures/datal_K64_cf8MB.csv <==
A,B,C,D
4.49186740085159,4.49186740085159,4.49186740085159,2
4.85444033878003,4.85444033878003,4.85444033878003,4
6.33301806203413,6.33301806203413,6.33301805726082,8
6.74518321572369,6.74518321572369,6.74318814375838,16
6.51436309862068,6.51436309862068,6.18685640184945,32
4.25680129810391,4.25680129810391,3.83334124702455,64
2.24447894972345,2.24447894972345,2.24447894972345,128

